Identifying and Explaining (Non-)Equivalence of First-Order Logic Formulas

First-order logic is the basis for many knowledge representation formalisms and methods. Providing technological support for learning to write first-order formulas for natural language specifications requires methods to test formulas for (non-)equivalence and to provide explanations for non-equivalence. We propose such methods based on both theoretical insights and existing tools, implement them, and report on experiments testing their effectiveness on a large educational data set with > 100,000 pairs of first-order formulas.

==> plot-data/decisiveTimeBuckets.txt <==
1 0
2 30408
3 6260
4 361
5 50
6 16
7 10
8 9
9 7
10 6
11 3
12 7
13 5
14 1
15 0
16 2
17 0
18 1
19 2
20 1
21 0
22 2
23 0
24 0
25 0
26 0
27 1
28 0
29 0
30 0
31 0
32 0
33 0
34 0
35 0
36 0
37 0
38 0
39 0
40 0
41 0
42 0
43 0
44 0
45 0
46 0
47 0
48 0
49 1
50 0
51 0
52 0
53 0
54 0
55 0
56 0
57 0
58 0
59 0
60 0
61 0
62 0
63 0
64 0
65 0
66 0
67 0
68 0
69 0
70 0
71 0
72 0
73 0
74 0
75 0
76 0
77 0
78 0
79 0
80 0
81 0
82 0
83 0
84 1
85 0
86 0
87 0
88 0
89 0
90 0
91 0
92 0
93 0
94 0
95 0
96 0
97 0
98 0
99 1
100 0


==> plot-data/equivPercentilesx10Vampire.txt <==
1.2 0.0
1.2 0.033123550844650546
1.2 0.06624710168930109
1.2 0.09937065253395164
1.2 0.13249420337860218
1.2 0.16561775422325273
1.2 0.19874130506790327
1.2 0.23186485591255382
1.2 0.26498840675720436
1.2 0.29811195760185494
1.2 0.33123550844650546
1.2 0.36435905929115603
1.2 0.39748261013580655
1.2 0.4306061609804571
1.2 0.46372971182510764
1.2 0.4968532626697582
1.2 0.5299768135144087
1.2 0.5631003643590593
1.2 0.5962239152037099
1.2 0.6293474660483603
1.2 0.6624710168930109
1.2 0.6955945677376615
1.2 0.7287181185823121
1.2 0.7618416694269625
1.2 0.7949652202716131
1.2 0.8280887711162637
1.2 0.8612123219609142
1.2 0.8943358728055647
1.2 0.9274594236502153
1.2 0.9605829744948658
1.2 0.9937065253395164
1.2 1.0268300761841669
1.2 1.0599536270288175
1.2 1.093077177873468
1.2 1.1262007287181186
1.2 1.1593242795627692
1.2 1.1924478304074198
1.2 1.2255713812520703
1.2 1.2586949320967207
1.2 1.2918184829413712
1.2 1.3249420337860218
1.2 1.3580655846306724
1.2 1.391189135475323
1.2 1.4243126863199735
1.2 1.4574362371646241
1.2 1.4905597880092747
1.2 1.523683338853925
1.2 1.5568068896985756
1.2 1.5899304405432262
1.2 1.6230539913878768
1.2 1.6561775422325273
1.2 1.689301093077178
1.2 1.7224246439218285
1.2 1.755548194766479
1.2 1.7886717456111294
1.2 1.82179529645578
1.2 1.8549188473004306
1.2 1.8880423981450811
1.2 1.9211659489897317
1.2 1.9542894998343823
1.2 1.9874130506790328
1.2 2.020536601523683
1.2 2.0536601523683338
1.2 2.0867837032129843
1.2 2.119907254057635
1.2 2.1530308049022855
1.2 2.186154355746936
1.2 2.2192779065915866
1.3 2.252401457436237
1.3 2.285525008280888
1.3 2.3186485591255384
1.3 2.351772109970189
1.3 2.3848956608148395
1.3 2.41801921165949
1.3 2.4511427625041406
1.3 2.4842663133487908
1.3 2.5173898641934414
1.3 2.550513415038092
1.3 2.5836369658827425
1.3 2.616760516727393
1.3 2.6498840675720436
1.3 2.683007618416694
1.3 2.716131169261345
1.3 2.7492547201059954
1.3 2.782378270950646
1.3 2.8155018217952965
1.3 2.848625372639947
1.3 2.8817489234845977
1.3 2.9148724743292482
1.3 2.947996025173899
1.3 2.9811195760185494
1.3 3.0142431268632
1.3 3.04736667770785
1.3 3.0804902285525007
1.3 3.1136137793971512
1.3 3.146737330241802
1.3 3.1798608810864524
1.3 3.212984431931103
1.3 3.2461079827757535
1.3 3.279231533620404
1.3 3.3123550844650547
1.3 3.3454786353097052
1.3 3.378602186154356
1.3 3.4117257369990064
1.3 3.444849287843657
1.3 3.4779728386883075
1.3 3.511096389532958
1.3 3.5442199403776087
1.3 3.577343491222259
1.3 3.6104670420669094
1.3 3.64359059291156
1.3 3.6767141437562105
1.3 3.709837694600861
1.3 3.7429612454455117
1.3 3.7760847962901622
1.3 3.809208347134813
1.3 3.8423318979794634
1.3 3.875455448824114
1.3 3.9085789996687645
1.3 3.941702550513415
1.3 3.9748261013580657
1.3 4.007949652202716
1.3 4.041073203047366
1.3 4.074196753892017
1.3 4.1073203047366675
1.3 4.140443855581318
1.3 4.173567406425969
1.3 4.206690957270619
1.3 4.23981450811527
1.3 4.27293805895992
1.3 4.306061609804571
1.3 4.3391851606492216
1.3 4.372308711493872
1.3 4.405432262338523
1.3 4.438555813183173
1.3 4.471679364027824
1.3 4.504802914872474
1.3 4.537926465717125
1.3 4.571050016561776
1.3 4.604173567406426
1.3 4.637297118251077
1.3 4.670420669095727
1.3 4.703544219940378
1.3 4.736667770785028
1.3 4.769791321629679
1.3 4.80291487247433
1.3 4.83603842331898
1.3 4.869161974163631
1.3 4.902285525008281
1.3 4.935409075852932
1.3 4.9685326266975816
1.3 5.001656177542232
1.3 5.034779728386883
1.3 5.067903279231533
1.3 5.101026830076184
1.3 5.134150380920834
1.3 5.167273931765485
1.3 5.200397482610136
1.3 5.233521033454786
1.3 5.266644584299437
1.3 5.299768135144087
1.3 5.332891685988738
1.3 5.366015236833388
1.3 5.399138787678039
1.3 5.43226233852269
1.3 5.46538588936734
1.3 5.498509440211991
1.3 5.531632991056641
1.3 5.564756541901292
1.3 5.5978800927459424
1.3 5.631003643590593
1.3 5.664127194435244
1.3 5.697250745279894
1.3 5.730374296124545
1.3 5.763497846969195
1.3 5.796621397813846
1.3 5.8297449486584965
1.3 5.862868499503147
1.3 5.895992050347798
1.3 5.929115601192448
1.3 5.962239152037099
1.3 5.995362702881749
1.3 6.0284862537264
1.3 6.06160980457105
1.3 6.0947333554157
1.3 6.127856906260351
1.3 6.160980457105001
1.3 6.194104007949652
1.3 6.2272275587943025
1.3 6.260351109638953
1.3 6.293474660483604
1.3 6.326598211328254
1.3 6.359721762172905
1.3 6.392845313017555
1.3 6.425968863862206
1.3 6.4590924147068565
1.3 6.492215965551507
1.3 6.525339516396158
1.3 6.558463067240808
1.3 6.591586618085459
1.3 6.624710168930109
1.3 6.65783371977476
1.3 6.6909572706194105
1.3 6.724080821464061
1.3 6.757204372308712
1.3 6.790327923153362
1.3 6.823451473998013
1.3 6.856575024842663
1.3 6.889698575687314
1.3 6.9228221265319645
1.3 6.955945677376615
1.3 6.989069228221266
1.3 7.022192779065916
1.3 7.055316329910567
1.3 7.088439880755217
1.3 7.121563431599868
1.3 7.154686982444518
1.3 7.187810533289168
1.3 7.220934084133819
1.3 7.254057634978469
1.3 7.28718118582312
1.3 7.3203047366677705
1.3 7.353428287512421
1.3 7.386551838357072
1.3 7.419675389201722
1.3 7.452798940046373
1.3 7.485922490891023
1.3 7.519046041735674
1.3 7.5521695925803245
1.3 7.585293143424975
1.3 7.618416694269626
1.3 7.651540245114276
1.3 7.684663795958927
1.3 7.717787346803577
1.3 7.750910897648228
1.3 7.7840344484928785
1.3 7.817157999337529
1.3 7.85028155018218
1.3 7.88340510102683
1.3 7.916528651871481
1.3 7.949652202716131
1.3 7.982775753560782
1.3 8.015899304405432
1.3 8.049022855250083
1.3 8.082146406094733
1.3 8.115269956939384
1.3 8.148393507784034
1.3 8.181517058628685
1.3 8.214640609473335
1.3 8.247764160317987
1.3 8.280887711162636
1.3 8.314011262007288
1.3 8.347134812851937
1.3 8.380258363696589
1.3 8.413381914541239
1.3 8.44650546538589
1.3 8.47962901623054
1.3 8.512752567075191
1.3 8.54587611791984
1.3 8.578999668764492
1.3 8.612123219609142
1.3 8.645246770453793
1.3 8.678370321298443
1.3 8.711493872143095
1.3 8.744617422987744
1.3 8.777740973832396
1.3 8.810864524677045
1.3 8.843988075521695
1.3 8.877111626366347
1.3 8.910235177210996
1.3 8.943358728055648
1.3 8.976482278900297
1.3 9.009605829744949
1.3 9.042729380589599
1.3 9.07585293143425
1.3 9.1089764822789
1.3 9.142100033123551
1.3 9.1752235839682
1.3 9.208347134812852
1.3 9.241470685657502
1.3 9.274594236502153
1.3 9.307717787346803
1.3 9.340841338191455
1.3 9.373964889036104
1.3 9.407088439880756
1.3 9.440211990725405
1.3 9.473335541570057
1.3 9.506459092414707
1.3 9.539582643259358
1.3 9.572706194104008
1.3 9.60582974494866
1.3 9.638953295793309
1.3 9.67207684663796
1.3 9.70520039748261
1.3 9.738323948327261
1.3 9.771447499171911
1.3 9.804571050016563
1.3 9.837694600861212
1.3 9.870818151705864
1.3 9.903941702550513
1.3 9.937065253395163
1.3 9.970188804239815
1.3 10.003312355084464
1.3 10.036435905929116
1.3 10.069559456773765
1.3 10.102683007618417
1.3 10.135806558463067
1.3 10.168930109307718
1.3 10.202053660152368
1.3 10.23517721099702
1.3 10.268300761841669
1.3 10.30142431268632
1.3 10.33454786353097
1.3 10.367671414375621
1.3 10.400794965220271
1.3 10.433918516064923
1.3 10.467042066909572
1.3 10.500165617754224
1.3 10.533289168598873
1.3 10.566412719443525
1.3 10.599536270288175
1.3 10.632659821132826
1.3 10.665783371977476
1.3 10.698906922822127
1.3 10.732030473666777
1.3 10.765154024511428
1.3 10.798277575356078
1.3 10.83140112620073
1.3 10.86452467704538
1.3 10.89764822789003
1.3 10.93077177873468
1.3 10.963895329579332
1.3 10.997018880423981
1.3 11.030142431268631
1.3 11.063265982113283
1.3 11.096389532957932
1.3 11.129513083802584
1.3 11.162636634647233
1.3 11.195760185491885
1.3 11.228883736336535
1.3 11.262007287181186
1.3 11.295130838025836
1.3 11.328254388870487
1.3 11.361377939715137
1.3 11.394501490559788
1.3 11.427625041404438
1.3 11.46074859224909
1.3 11.49387214309374
1.3 11.52699569393839
1.3 11.56011924478304
1.3 11.593242795627692
1.3 11.626366346472341
1.3 11.659489897316993
1.3 11.692613448161643
1.3 11.725736999006294
1.3 11.758860549850944
1.3 11.791984100695595
1.3 11.825107651540245
1.3 11.858231202384896
1.3 11.891354753229546
1.3 11.924478304074198
1.3 11.957601854918847
1.3 11.990725405763499
1.3 12.023848956608148
1.3 12.0569725074528
1.3 12.09009605829745
1.3 12.1232196091421
1.3 12.15634315998675
1.3 12.1894667108314
1.3 12.222590261676052
1.3 12.255713812520701
1.3 12.288837363365353
1.3 12.321960914210003
1.3 12.355084465054654
1.3 12.388208015899304
1.3 12.421331566743955
1.3 12.454455117588605
1.3 12.487578668433256
1.3 12.520702219277906
1.3 12.553825770122558
1.3 12.586949320967207
1.3 12.620072871811859
1.3 12.653196422656508
1.3 12.68631997350116
1.3 12.71944352434581
1.3 12.752567075190461
1.3 12.78569062603511
1.3 12.818814176879762
1.3 12.851937727724412
1.3 12.885061278569063
1.3 12.918184829413713
1.3 12.951308380258364
1.3 12.984431931103014
1.3 13.017555481947666
1.3 13.050679032792315
1.3 13.083802583636967
1.3 13.116926134481616
1.3 13.150049685326268
1.3 13.183173236170918
1.3 13.216296787015567
1.3 13.249420337860219
1.3 13.282543888704868
1.3 13.31566743954952
1.3 13.34879099039417
1.3 13.381914541238821
1.3 13.41503809208347
1.3 13.448161642928122
1.3 13.481285193772772
1.3 13.514408744617423
1.4 13.547532295462073
1.4 13.580655846306724
1.4 13.613779397151374
1.4 13.646902947996026
1.4 13.680026498840675
1.4 13.713150049685327
1.4 13.746273600529976
1.4 13.779397151374628
1.4 13.812520702219278
1.4 13.845644253063929
1.4 13.878767803908579
1.4 13.91189135475323
1.4 13.94501490559788
1.4 13.978138456442531
1.4 14.011262007287181
1.4 14.044385558131832
1.4 14.077509108976482
1.4 14.110632659821134
1.4 14.143756210665783
1.4 14.176879761510435
1.4 14.210003312355084
1.4 14.243126863199736
1.4 14.276250414044386
1.4 14.309373964889035
1.4 14.342497515733687
1.4 14.375621066578336
1.4 14.408744617422988
1.4 14.441868168267638
1.4 14.474991719112289
1.4 14.508115269956939
1.4 14.54123882080159
1.4 14.57436237164624
1.4 14.607485922490891
1.4 14.640609473335541
1.4 14.673733024180192
1.4 14.706856575024842
1.4 14.739980125869494
1.4 14.773103676714143
1.4 14.806227227558795
1.4 14.839350778403444
1.4 14.872474329248096
1.4 14.905597880092746
1.4 14.938721430937397
1.4 14.971844981782047
1.4 15.004968532626698
1.4 15.038092083471348
1.4 15.071215634316
1.4 15.104339185160649
1.4 15.1374627360053
1.4 15.17058628684995
1.4 15.203709837694602
1.4 15.236833388539251
1.4 15.269956939383903
1.4 15.303080490228552
1.4 15.336204041073204
1.4 15.369327591917854
1.4 15.402451142762503
1.4 15.435574693607155
1.4 15.468698244451804
1.4 15.501821795296456
1.4 15.534945346141106
1.4 15.568068896985757
1.4 15.601192447830407
1.4 15.634315998675058
1.4 15.667439549519708
1.4 15.70056310036436
1.4 15.733686651209009
1.4 15.76681020205366
1.4 15.79993375289831
1.4 15.833057303742962
1.4 15.866180854587611
1.4 15.899304405432263
1.4 15.932427956276912
1.4 15.965551507121564
1.4 15.998675057966214
1.4 16.031798608810863
1.4 16.064922159655517
1.4 16.098045710500166
1.4 16.131169261344816
1.4 16.164292812189466
1.4 16.19741636303412
1.4 16.23053991387877
1.4 16.263663464723418
1.4 16.296787015568068
1.4 16.32991056641272
1.4 16.36303411725737
1.4 16.39615766810202
1.4 16.42928121894667
1.4 16.462404769791323
1.4 16.495528320635973
1.4 16.528651871480623
1.4 16.561775422325272
1.4 16.594898973169922
1.4 16.628022524014575
1.4 16.661146074859225
1.4 16.694269625703875
1.4 16.727393176548524
1.4 16.760516727393178
1.4 16.793640278237827
1.4 16.826763829082477
1.4 16.859887379927127
1.4 16.89301093077178
1.4 16.92613448161643
1.4 16.95925803246108
1.4 16.99238158330573
1.4 17.025505134150382
1.4 17.058628684995032
1.4 17.09175223583968
1.4 17.12487578668433
1.4 17.157999337528985
1.4 17.191122888373634
1.4 17.224246439218284
1.4 17.257369990062934
1.4 17.290493540907587
1.4 17.323617091752237
1.4 17.356740642596886
1.4 17.389864193441536
1.4 17.42298774428619
1.4 17.45611129513084
1.4 17.48923484597549
1.4 17.522358396820138
1.4 17.55548194766479
1.4 17.58860549850944
1.4 17.62172904935409
1.4 17.65485260019874
1.4 17.68797615104339
1.4 17.721099701888043
1.4 17.754223252732693
1.4 17.787346803577343
1.4 17.820470354421992
1.4 17.853593905266646
1.4 17.886717456111295
1.4 17.919841006955945
1.4 17.952964557800595
1.4 17.986088108645248
1.4 18.019211659489898
1.4 18.052335210334547
1.4 18.085458761179197
1.4 18.11858231202385
1.4 18.1517058628685
1.4 18.18482941371315
1.4 18.2179529645578
1.4 18.251076515402453
1.4 18.284200066247102
1.4 18.317323617091752
1.4 18.3504471679364
1.4 18.383570718781055
1.4 18.416694269625705
1.4 18.449817820470354
1.4 18.482941371315004
1.4 18.516064922159657
1.4 18.549188473004307
1.4 18.582312023848957
1.4 18.615435574693606
1.4 18.64855912553826
1.4 18.68168267638291
1.4 18.71480622722756
1.4 18.74792977807221
1.4 18.781053328916858
1.4 18.81417687976151
1.4 18.84730043060616
1.4 18.88042398145081
1.4 18.91354753229546
1.4 18.946671083140114
1.4 18.979794633984763
1.4 19.012918184829413
1.4 19.046041735674063
1.4 19.079165286518716
1.4 19.112288837363366
1.4 19.145412388208015
1.4 19.178535939052665
1.4 19.21165948989732
1.4 19.244783040741968
1.4 19.277906591586618
1.4 19.311030142431267
1.4 19.34415369327592
1.4 19.37727724412057
1.4 19.41040079496522
1.4 19.44352434580987
1.4 19.476647896654523
1.4 19.509771447499173
1.4 19.542894998343822
1.4 19.576018549188472
1.4 19.609142100033125
1.4 19.642265650877775
1.4 19.675389201722425
1.4 19.708512752567074
1.4 19.741636303411727
1.4 19.774759854256377
1.4 19.807883405101027
1.4 19.841006955945677
1.4 19.874130506790326
1.4 19.90725405763498
1.4 19.94037760847963
1.4 19.97350115932428
1.4 20.00662471016893
1.4 20.03974826101358
1.4 20.07287181185823
1.4 20.10599536270288
1.4 20.13911891354753
1.4 20.172242464392184
1.4 20.205366015236834
1.4 20.238489566081483
1.4 20.271613116926133
1.4 20.304736667770786
1.4 20.337860218615436
1.4 20.370983769460086
1.4 20.404107320304735
1.4 20.43723087114939
1.4 20.47035442199404
1.4 20.503477972838688
1.4 20.536601523683338
1.4 20.56972507452799
1.4 20.60284862537264
1.4 20.63597217621729
1.4 20.66909572706194
1.4 20.702219277906593
1.4 20.735342828751243
1.4 20.768466379595893
1.4 20.801589930440542
1.4 20.834713481285196
1.4 20.867837032129845
1.4 20.900960582974495
1.4 20.934084133819145
1.4 20.967207684663794
1.4 21.000331235508447
1.4 21.033454786353097
1.4 21.066578337197747
1.4 21.099701888042397
1.4 21.13282543888705
1.4 21.1659489897317
1.4 21.19907254057635
1.4 21.232196091421
1.4 21.265319642265652
1.4 21.2984431931103
1.4 21.33156674395495
1.4 21.3646902947996
1.4 21.397813845644254
1.4 21.430937396488904
1.4 21.464060947333554
1.4 21.497184498178203
1.4 21.530308049022857
1.4 21.563431599867506
1.4 21.596555150712156
1.4 21.629678701556806
1.4 21.66280225240146
1.4 21.69592580324611
1.4 21.72904935409076
1.4 21.762172904935408
1.4 21.79529645578006
1.4 21.82842000662471
1.4 21.86154355746936
1.4 21.89466710831401
1.4 21.927790659158664
1.4 21.960914210003313
1.4 21.994037760847963
1.4 22.027161311692613
1.4 22.060284862537262
1.4 22.093408413381916
1.4 22.126531964226565
1.4 22.159655515071215
1.4 22.192779065915865
1.4 22.225902616760518
1.4 22.259026167605168
1.4 22.292149718449817
1.4 22.325273269294467
1.4 22.35839682013912
1.4 22.39152037098377
1.4 22.42464392182842
1.4 22.45776747267307
1.4 22.490891023517722
1.4 22.524014574362372
1.4 22.55713812520702
1.4 22.59026167605167
1.4 22.623385226896325
1.4 22.656508777740974
1.4 22.689632328585624
1.4 22.722755879430274
1.4 22.755879430274927
1.4 22.789002981119577
1.4 22.822126531964226
1.4 22.855250082808876
1.4 22.88837363365353
1.4 22.92149718449818
1.4 22.95462073534283
1.4 22.98774428618748
1.4 23.02086783703213
1.4 23.05399138787678
1.4 23.08711493872143
1.4 23.12023848956608
1.4 23.15336204041073
1.4 23.186485591255384
1.4 23.219609142100033
1.4 23.252732692944683
1.4 23.285856243789333
1.4 23.318979794633986
1.4 23.352103345478636
1.4 23.385226896323285
1.4 23.418350447167935
1.4 23.451473998012588
1.4 23.484597548857238
1.4 23.517721099701888
1.4 23.550844650546537
1.4 23.58396820139119
1.4 23.61709175223584
1.4 23.65021530308049
1.4 23.68333885392514
1.4 23.716462404769793
1.4 23.749585955614442
1.4 23.782709506459092
1.4 23.815833057303742
1.4 23.848956608148395
1.4 23.882080158993045
1.4 23.915203709837694
1.4 23.948327260682344
1.4 23.981450811526997
1.4 24.014574362371647
1.4 24.047697913216297
1.4 24.080821464060946
1.4 24.1139450149056
1.4 24.14706856575025
1.4 24.1801921165949
1.4 24.21331566743955
1.4 24.2464392182842
1.4 24.27956276912885
1.4 24.3126863199735
1.4 24.34580987081815
1.4 24.3789334216628
1.4 24.412056972507454
1.4 24.445180523352104
1.4 24.478304074196753
1.4 24.511427625041403
1.4 24.544551175886056
1.4 24.577674726730706
1.4 24.610798277575356
1.4 24.643921828420005
1.4 24.67704537926466
1.4 24.710168930109308
1.4 24.743292480953958
1.4 24.776416031798608
1.4 24.80953958264326
1.4 24.84266313348791
1.4 24.87578668433256
1.4 24.90891023517721
1.4 24.942033786021863
1.4 24.975157336866513
1.4 25.008280887711162
1.4 25.041404438555812
1.4 25.074527989400465
1.4 25.107651540245115
1.4 25.140775091089765
1.4 25.173898641934414
1.4 25.207022192779068
1.4 25.240145743623717
1.4 25.273269294468367
1.4 25.306392845313017
1.4 25.339516396157666
1.4 25.37263994700232
1.4 25.40576349784697
1.4 25.43888704869162
1.4 25.47201059953627
1.4 25.505134150380922
1.4 25.53825770122557
1.4 25.57138125207022
1.4 25.60450480291487
1.4 25.637628353759524
1.4 25.670751904604174
1.4 25.703875455448824
1.4 25.736999006293473
1.4 25.770122557138126
1.4 25.803246107982776
1.4 25.836369658827426
1.4 25.869493209672076
1.4 25.90261676051673
1.4 25.93574031136138
1.4 25.968863862206028
1.4 26.001987413050678
1.4 26.03511096389533
1.4 26.06823451473998
1.4 26.10135806558463
1.4 26.13448161642928
1.4 26.167605167273933
1.4 26.200728718118583
1.5 26.233852268963233
1.5 26.266975819807882
1.5 26.300099370652536
1.5 26.333222921497185
1.5 26.366346472341835
1.5 26.399470023186485
1.5 26.432593574031134
1.5 26.465717124875788
1.5 26.498840675720437
1.5 26.531964226565087
1.5 26.565087777409737
1.5 26.59821132825439
1.5 26.63133487909904
1.5 26.66445842994369
1.5 26.69758198078834
1.5 26.730705531632992
1.5 26.763829082477642
1.5 26.79695263332229
1.5 26.83007618416694
1.5 26.863199735011595
1.5 26.896323285856244
1.5 26.929446836700894
1.5 26.962570387545544
1.5 26.995693938390197
1.5 27.028817489234847
1.5 27.061941040079496
1.5 27.095064590924146
1.5 27.1281881417688
1.5 27.16131169261345
1.5 27.1944352434581
1.5 27.227558794302748
1.5 27.2606823451474
1.5 27.29380589599205
1.5 27.3269294468367
1.5 27.36005299768135
1.5 27.393176548526004
1.5 27.426300099370653
1.5 27.459423650215303
1.5 27.492547201059953
1.5 27.525670751904602
1.5 27.558794302749256
1.5 27.591917853593905
1.5 27.625041404438555
1.5 27.658164955283205
1.5 27.691288506127858
1.5 27.724412056972508
1.5 27.757535607817157
1.5 27.790659158661807
1.5 27.82378270950646
1.5 27.85690626035111
1.5 27.89002981119576
1.5 27.92315336204041
1.5 27.956276912885063
1.5 27.989400463729712
1.5 28.022524014574362
1.5 28.05564756541901
1.5 28.088771116263665
1.5 28.121894667108315
1.5 28.155018217952964
1.5 28.188141768797614
1.5 28.221265319642267
1.5 28.254388870486917
1.5 28.287512421331567
1.5 28.320635972176216
1.5 28.35375952302087
1.5 28.38688307386552
1.5 28.42000662471017
1.5 28.45313017555482
1.5 28.48625372639947
1.5 28.51937727724412
1.5 28.55250082808877
1.5 28.58562437893342
1.5 28.61874792977807
1.5 28.651871480622724
1.5 28.684995031467373
1.5 28.718118582312023
1.5 28.751242133156673
1.5 28.784365684001326
1.5 28.817489234845976
1.5 28.850612785690625
1.5 28.883736336535275
1.5 28.91685988737993
1.5 28.949983438224578
1.5 28.983106989069228
1.5 29.016230539913877
1.5 29.04935409075853
1.5 29.08247764160318
1.5 29.11560119244783
1.5 29.14872474329248
1.5 29.181848294137133
1.5 29.214971844981783
1.5 29.248095395826432
1.5 29.281218946671082
1.5 29.314342497515735
1.5 29.347466048360385
1.5 29.380589599205035
1.5 29.413713150049684
1.5 29.446836700894337
1.5 29.479960251738987
1.5 29.513083802583637
1.5 29.546207353428287
1.5 29.57933090427294
1.5 29.61245445511759
1.5 29.64557800596224
1.5 29.67870155680689
1.5 29.71182510765154
1.5 29.74494865849619
1.5 29.77807220934084
1.5 29.81119576018549
1.5 29.84431931103014
1.5 29.877442861874794
1.5 29.910566412719444
1.5 29.943689963564093
1.5 29.976813514408743
1.5 30.009937065253396
1.5 30.043060616098046
1.5 30.076184166942696
1.5 30.109307717787345
1.5 30.142431268632
1.5 30.17555481947665
1.5 30.208678370321298
1.5 30.241801921165948
1.5 30.2749254720106
1.5 30.30804902285525
1.5 30.3411725736999
1.5 30.37429612454455
1.5 30.407419675389203
1.5 30.440543226233853
1.5 30.473666777078503
1.5 30.506790327923152
1.5 30.539913878767805
1.5 30.573037429612455
1.5 30.606160980457105
1.5 30.639284531301755
1.5 30.672408082146408
1.5 30.705531632991057
1.5 30.738655183835707
1.5 30.771778734680357
1.5 30.804902285525007
1.5 30.83802583636966
1.5 30.87114938721431
1.5 30.90427293805896
1.5 30.93739648890361
1.5 30.970520039748262
1.5 31.00364359059291
1.5 31.03676714143756
1.5 31.06989069228221
1.5 31.103014243126864
1.5 31.136137793971514
1.5 31.169261344816164
1.5 31.202384895660813
1.5 31.235508446505467
1.5 31.268631997350116
1.5 31.301755548194766
1.5 31.334879099039416
1.5 31.36800264988407
1.5 31.40112620072872
1.5 31.43424975157337
1.5 31.467373302418018
1.5 31.50049685326267
1.5 31.53362040410732
1.5 31.56674395495197
1.5 31.59986750579662
1.5 31.632991056641274
1.5 31.666114607485923
1.5 31.699238158330573
1.5 31.732361709175223
1.5 31.765485260019876
1.5 31.798608810864526
1.5 31.831732361709175
1.5 31.864855912553825
1.5 31.897979463398475
1.5 31.931103014243128
1.5 31.964226565087777
1.5 31.997350115932427
1.5 32.03047366677708
1.5 32.06359721762173
1.5 32.096720768466376
1.5 32.12984431931103
1.5 32.16296787015568
1.5 32.19609142100033
1.5 32.22921497184498
1.5 32.26233852268963
1.5 32.29546207353428
1.5 32.32858562437893
1.5 32.36170917522358
1.5 32.39483272606824
1.5 32.42795627691289
1.5 32.46107982775754
1.5 32.49420337860219
1.5 32.527326929446836
1.5 32.560450480291486
1.5 32.593574031136136
1.5 32.626697581980785
1.5 32.65982113282544
1.5 32.69294468367009
1.5 32.72606823451474
1.5 32.75919178535939
1.5 32.79231533620404
1.5 32.82543888704869
1.5 32.85856243789334
1.5 32.89168598873799
1.5 32.92480953958265
1.5 32.9579330904273
1.5 32.991056641271946
1.5 33.024180192116596
1.5 33.057303742961246
1.5 33.090427293805895
1.5 33.123550844650545
1.5 33.156674395495195
1.5 33.189797946339844
1.5 33.2229214971845
1.5 33.25604504802915
1.5 33.2891685988738
1.5 33.32229214971845
1.5 33.3554157005631
1.5 33.38853925140775
1.5 33.4216628022524
1.5 33.45478635309705
1.5 33.487909903941706
1.5 33.521033454786355
1.5 33.554157005631005
1.5 33.587280556475655
1.5 33.620404107320304
1.5 33.653527658164954
1.5 33.686651209009604
1.5 33.71977475985425
1.5 33.75289831069891
1.5 33.78602186154356
1.5 33.81914541238821
1.5 33.85226896323286
1.5 33.88539251407751
1.5 33.91851606492216
1.5 33.95163961576681
1.5 33.98476316661146
1.5 34.017886717456115
1.5 34.051010268300764
1.5 34.084133819145414
1.5 34.117257369990064
1.5 34.15038092083471
1.5 34.18350447167936
1.5 34.21662802252401
1.5 34.24975157336866
1.5 34.28287512421331
1.5 34.31599867505797
1.5 34.34912222590262
1.5 34.38224577674727
1.5 34.41536932759192
1.5 34.44849287843657
1.5 34.48161642928122
1.5 34.51473998012587
1.5 34.54786353097052
1.5 34.580987081815174
1.5 34.61411063265982
1.5 34.64723418350447
1.5 34.68035773434912
1.5 34.71348128519377
1.5 34.74660483603842
1.5 34.77972838688307
1.5 34.81285193772772
1.5 34.84597548857238
1.5 34.87909903941703
1.5 34.91222259026168
1.5 34.94534614110633
1.5 34.97846969195098
1.5 35.01159324279563
1.5 35.044716793640276
1.5 35.077840344484926
1.5 35.11096389532958
1.5 35.14408744617423
1.5 35.17721099701888
1.5 35.21033454786353
1.5 35.24345809870818
1.5 35.27658164955283
1.5 35.30970520039748
1.5 35.34282875124213
1.5 35.37595230208678
1.5 35.40907585293144
1.5 35.44219940377609
1.5 35.47532295462074
1.5 35.508446505465386
1.5 35.541570056310036
1.5 35.574693607154686
1.5 35.607817157999335
1.5 35.640940708843985
1.5 35.67406425968864
1.5 35.70718781053329
1.5 35.74031136137794
1.5 35.77343491222259
1.5 35.80655846306724
1.5 35.83968201391189
1.5 35.87280556475654
1.5 35.90592911560119
1.5 35.939052666445846
1.5 35.972176217290496
1.5 36.005299768135146
1.5 36.038423318979795
1.5 36.071546869824445
1.5 36.104670420669095
1.5 36.137793971513744
1.5 36.170917522358394
1.5 36.20404107320305
1.5 36.2371646240477
1.5 36.27028817489235
1.5 36.303411725737
1.5 36.33653527658165
1.5 36.3696588274263
1.5 36.40278237827095
1.5 36.4359059291156
1.5 36.46902947996025
1.5 36.502153030804905
1.5 36.535276581649555
1.5 36.568400132494205
1.5 36.601523683338854
1.5 36.634647234183504
1.5 36.667770785028154
1.5 36.7008943358728
1.5 36.73401788671745
1.5 36.76714143756211
1.5 36.80026498840676
1.5 36.83338853925141
1.5 36.86651209009606
1.5 36.89963564094071
1.5 36.93275919178536
1.5 36.96588274263001
1.5 36.99900629347466
1.5 37.032129844319314
1.5 37.065253395163964
1.5 37.098376946008614
1.5 37.13150049685326
1.5 37.16462404769791
1.5 37.19774759854256
1.5 37.23087114938721
1.5 37.26399470023186
1.5 37.29711825107652
1.5 37.33024180192117
1.5 37.36336535276582
1.5 37.39648890361047
1.5 37.42961245445512
1.5 37.46273600529977
1.5 37.49585955614442
1.5 37.52898310698907
1.5 37.562106657833716
1.5 37.59523020867837
1.5 37.62835375952302
1.5 37.66147731036767
1.5 37.69460086121232
1.5 37.72772441205697
1.5 37.76084796290162
1.5 37.79397151374627
1.5 37.82709506459092
1.5 37.86021861543558
1.5 37.89334216628023
1.5 37.92646571712488
1.5 37.95958926796953
1.5 37.99271281881418
1.5 38.025836369658826
1.5 38.058959920503476
1.5 38.092083471348126
1.5 38.12520702219278
1.5 38.15833057303743
1.5 38.19145412388208
1.5 38.22457767472673
1.5 38.25770122557138
1.5 38.29082477641603
1.5 38.32394832726068
1.5 38.35707187810533
1.5 38.39019542894999
1.5 38.42331897979464
1.5 38.456442530639286
1.5 38.489566081483936
1.5 38.522689632328586
1.5 38.555813183173235
1.5 38.588936734017885
1.5 38.622060284862535
1.5 38.655183835707184
1.5 38.68830738655184
1.5 38.72143093739649
1.5 38.75455448824114
1.5 38.78767803908579
1.5 38.82080158993044
1.5 38.85392514077509
1.5 38.88704869161974
1.5 38.92017224246439
1.5 38.953295793309046
1.5 38.986419344153695
1.5 39.019542894998345
1.5 39.052666445842995
1.5 39.085789996687645
1.5 39.118913547532294
1.6 39.152037098376944
1.6 39.185160649221594
1.6 39.21828420006625
1.6 39.2514077509109
1.6 39.28453130175555
1.6 39.3176548526002
1.6 39.35077840344485
1.6 39.3839019542895
1.6 39.41702550513415
1.6 39.4501490559788
1.6 39.483272606823455
1.6 39.516396157668105
1.6 39.549519708512754
1.6 39.582643259357404
1.6 39.615766810202054
1.6 39.6488903610467
1.6 39.68201391189135
1.6 39.715137462736
1.6 39.74826101358065
1.6 39.78138456442531
1.6 39.81450811526996
1.6 39.84763166611461
1.6 39.88075521695926
1.6 39.91387876780391
1.6 39.94700231864856
1.6 39.98012586949321
1.6 40.01324942033786
1.6 40.046372971182514
1.6 40.07949652202716
1.6 40.11262007287181
1.6 40.14574362371646
1.6 40.17886717456111
1.6 40.21199072540576
1.6 40.24511427625041
1.6 40.27823782709506
1.6 40.31136137793972
1.6 40.34448492878437
1.6 40.37760847962902
1.6 40.41073203047367
1.6 40.44385558131832
1.6 40.47697913216297
1.6 40.51010268300762
1.6 40.543226233852266
1.6 40.57634978469692
1.6 40.60947333554157
1.6 40.64259688638622
1.6 40.67572043723087
1.6 40.70884398807552
1.6 40.74196753892017
1.6 40.77509108976482
1.6 40.80821464060947
1.6 40.84133819145412
1.6 40.87446174229878
1.6 40.90758529314343
1.6 40.94070884398808
1.6 40.973832394832726
1.6 41.006955945677376
1.6 41.040079496522026
1.6 41.073203047366675
1.6 41.106326598211325
1.6 41.13945014905598
1.6 41.17257369990063
1.6 41.20569725074528
1.6 41.23882080158993
1.6 41.27194435243458
1.6 41.30506790327923
1.6 41.33819145412388
1.6 41.37131500496853
1.6 41.404438555813186
1.6 41.437562106657836
1.6 41.470685657502486
1.6 41.503809208347135
1.6 41.536932759191785
1.6 41.570056310036435
1.6 41.603179860881085
1.6 41.636303411725734
1.6 41.66942696257039
1.6 41.70255051341504
1.6 41.73567406425969
1.6 41.76879761510434
1.6 41.80192116594899
1.6 41.83504471679364
1.6 41.86816826763829
1.6 41.90129181848294
1.6 41.93441536932759
1.6 41.967538920172245
1.6 42.000662471016895
1.6 42.033786021861545
1.6 42.066909572706194
1.6 42.100033123550844
1.6 42.133156674395494
1.6 42.16628022524014
1.6 42.19940377608479
1.6 42.23252732692945
1.6 42.2656508777741
1.6 42.29877442861875
1.6 42.3318979794634
1.6 42.36502153030805
1.6 42.3981450811527
1.6 42.43126863199735
1.6 42.464392182842
1.6 42.497515733686654
1.6 42.530639284531304
1.6 42.563762835375954
1.6 42.5968863862206
1.6 42.63000993706525
1.6 42.6631334879099
1.6 42.69625703875455
1.6 42.7293805895992
1.6 42.76250414044386
1.6 42.79562769128851
1.6 42.82875124213316
1.6 42.86187479297781
1.6 42.89499834382246
1.6 42.92812189466711
1.6 42.96124544551176
1.6 42.99436899635641
1.6 43.02749254720106
1.6 43.06061609804571
1.6 43.09373964889036
1.6 43.12686319973501
1.6 43.15998675057966
1.6 43.19311030142431
1.6 43.22623385226896
1.6 43.25935740311361
1.6 43.29248095395826
1.6 43.32560450480292
1.6 43.35872805564757
1.6 43.39185160649222
1.6 43.42497515733687
1.6 43.45809870818152
1.6 43.491222259026166
1.6 43.524345809870816
1.6 43.557469360715466
1.6 43.59059291156012
1.6 43.62371646240477
1.6 43.65684001324942
1.6 43.68996356409407
1.6 43.72308711493872
1.6 43.75621066578337
1.6 43.78933421662802
1.6 43.82245776747267
1.6 43.85558131831733
1.6 43.88870486916198
1.6 43.92182842000663
1.6 43.954951970851276
1.6 43.988075521695926
1.6 44.021199072540576
1.6 44.054322623385225
1.6 44.087446174229875
1.6 44.120569725074525
1.6 44.15369327591918
1.6 44.18681682676383
1.6 44.21994037760848
1.6 44.25306392845313
1.6 44.28618747929778
1.6 44.31931103014243
1.6 44.35243458098708
1.6 44.38555813183173
1.6 44.418681682676386
1.6 44.451805233521036
1.6 44.484928784365685
1.6 44.518052335210335
1.6 44.551175886054985
1.6 44.584299436899634
1.6 44.617422987744284
1.6 44.650546538588934
1.6 44.68367008943359
1.6 44.71679364027824
1.6 44.74991719112289
1.6 44.78304074196754
1.6 44.81616429281219
1.6 44.84928784365684
1.6 44.88241139450149
1.6 44.91553494534614
1.6 44.948658496190795
1.6 44.981782047035445
1.6 45.014905597880094
1.6 45.048029148724744
1.6 45.081152699569394
1.6 45.11427625041404
1.6 45.14739980125869
1.6 45.18052335210334
1.6 45.21364690294799
1.6 45.24677045379265
1.6 45.2798940046373
1.6 45.31301755548195
1.6 45.3461411063266
1.6 45.37926465717125
1.6 45.4123882080159
1.6 45.44551175886055
1.6 45.4786353097052
1.6 45.511758860549854
1.6 45.544882411394504
1.6 45.57800596223915
1.6 45.6111295130838
1.6 45.64425306392845
1.6 45.6773766147731
1.6 45.71050016561775
1.6 45.7436237164624
1.6 45.77674726730706
1.6 45.80987081815171
1.6 45.84299436899636
1.6 45.87611791984101
1.6 45.90924147068566
1.6 45.94236502153031
1.6 45.97548857237496
1.6 46.008612123219606
1.6 46.04173567406426
1.6 46.07485922490891
1.6 46.10798277575356
1.6 46.14110632659821
1.6 46.17422987744286
1.6 46.20735342828751
1.6 46.24047697913216
1.6 46.27360052997681
1.6 46.30672408082146
1.6 46.33984763166612
1.6 46.37297118251077
1.6 46.40609473335542
1.6 46.43921828420007
1.6 46.472341835044716
1.6 46.505465385889366
1.6 46.538588936734016
1.6 46.571712487578665
1.6 46.60483603842332
1.6 46.63795958926797
1.6 46.67108314011262
1.6 46.70420669095727
1.6 46.73733024180192
1.6 46.77045379264657
1.6 46.80357734349122
1.6 46.83670089433587
1.6 46.86982444518053
1.6 46.902947996025176
1.6 46.936071546869826
1.6 46.969195097714476
1.6 47.002318648559125
1.6 47.035442199403775
1.6 47.068565750248425
1.6 47.101689301093074
1.6 47.13481285193773
1.6 47.16793640278238
1.6 47.20105995362703
1.6 47.23418350447168
1.6 47.26730705531633
1.6 47.30043060616098
1.6 47.33355415700563
1.6 47.36667770785028
1.6 47.39980125869493
1.6 47.432924809539585
1.6 47.466048360384235
1.6 47.499171911228885
1.6 47.532295462073535
1.6 47.565419012918184
1.6 47.598542563762834
1.6 47.631666114607484
1.6 47.66478966545213
1.6 47.69791321629679
1.6 47.73103676714144
1.6 47.76416031798609
1.6 47.79728386883074
1.6 47.83040741967539
1.6 47.86353097052004
1.6 47.89665452136469
1.6 47.92977807220934
1.6 47.962901623053995
1.6 47.996025173898644
1.6 48.029148724743294
1.6 48.062272275587944
1.6 48.09539582643259
1.6 48.12851937727724
1.6 48.16164292812189
1.6 48.19476647896654
1.6 48.2278900298112
1.6 48.26101358065585
1.6 48.2941371315005
1.6 48.32726068234515
1.6 48.3603842331898
1.6 48.39350778403445
1.6 48.4266313348791
1.6 48.45975488572375
1.6 48.4928784365684
1.6 48.52600198741305
1.6 48.5591255382577
1.6 48.59224908910235
1.6 48.625372639947
1.6 48.65849619079165
1.6 48.6916197416363
1.6 48.72474329248095
1.6 48.7578668433256
1.6 48.79099039417026
1.6 48.82411394501491
1.6 48.85723749585956
1.6 48.89036104670421
1.6 48.92348459754886
1.6 48.95660814839351
1.6 48.989731699238156
1.6 49.022855250082806
1.6 49.05597880092746
1.6 49.08910235177211
1.6 49.12222590261676
1.6 49.15534945346141
1.6 49.18847300430606
1.6 49.22159655515071
1.6 49.25472010599536
1.6 49.28784365684001
1.6 49.32096720768467
1.6 49.35409075852932
1.6 49.38721430937397
1.6 49.420337860218616
1.6 49.453461411063266
1.6 49.486584961907916
1.6 49.519708512752565
1.6 49.552832063597215
1.6 49.585955614441865
1.6 49.61907916528652
1.6 49.65220271613117
1.6 49.68532626697582
1.6 49.71844981782047
1.6 49.75157336866512
1.6 49.78469691950977
1.6 49.81782047035442
1.6 49.85094402119907
1.6 49.884067572043726
1.6 49.917191122888376
1.6 49.950314673733025
1.6 49.983438224577675
1.6 50.016561775422325
1.6 50.049685326266975
1.6 50.082808877111624
1.6 50.115932427956274
1.6 50.14905597880093
1.6 50.18217952964558
1.6 50.21530308049023
1.6 50.24842663133488
1.6 50.28155018217953
1.6 50.31467373302418
1.6 50.34779728386883
1.6 50.38092083471348
1.6 50.414044385558135
1.6 50.447167936402785
1.6 50.480291487247435
1.6 50.513415038092084
1.6 50.546538588936734
1.6 50.579662139781384
1.6 50.61278569062603
1.6 50.64590924147068
1.6 50.67903279231533
1.6 50.71215634315999
1.6 50.74527989400464
1.6 50.77840344484929
1.6 50.81152699569394
1.6 50.84465054653859
1.6 50.87777409738324
1.6 50.91089764822789
1.6 50.94402119907254
1.6 50.977144749917194
1.6 51.010268300761844
1.6 51.04339185160649
1.6 51.07651540245114
1.6 51.10963895329579
1.6 51.14276250414044
1.6 51.17588605498509
1.6 51.20900960582974
1.6 51.2421331566744
1.6 51.27525670751905
1.6 51.3083802583637
1.6 51.34150380920835
1.6 51.374627360053
1.6 51.40775091089765
1.6 51.4408744617423
1.6 51.47399801258695
1.6 51.5071215634316
1.6 51.54024511427625
1.6 51.5733686651209
1.6 51.60649221596555
1.6 51.6396157668102
1.6 51.67273931765485
1.6 51.7058628684995
1.6 51.73898641934415
1.6 51.7721099701888
1.6 51.80523352103346
1.6 51.83835707187811
1.6 51.87148062272276
1.6 51.90460417356741
1.6 51.937727724412056
1.6 51.970851275256706
1.6 52.003974826101356
1.6 52.037098376946005
1.6 52.07022192779066
1.6 52.10334547863531
1.6 52.13646902947996
1.6 52.16959258032461
1.6 52.20271613116926
1.6 52.23583968201391
1.6 52.26896323285856
1.6 52.30208678370321
1.6 52.33521033454787
1.6 52.368333885392516
1.6 52.401457436237166
1.6 52.434580987081816
1.6 52.467704537926465
1.6 52.500828088771115
1.6 52.533951639615765
1.6 52.567075190460415
1.6 52.60019874130507
1.6 52.63332229214972
1.6 52.66644584299437
1.6 52.69956939383902
1.6 52.73269294468367
1.6 52.76581649552832
1.7 52.79894004637297
1.7 52.83206359721762
1.7 52.86518714806227
1.7 52.898310698906926
1.7 52.931434249751575
1.7 52.964557800596225
1.7 52.997681351440875
1.7 53.030804902285524
1.7 53.063928453130174
1.7 53.097052003974824
1.7 53.13017555481947
1.7 53.16329910566413
1.7 53.19642265650878
1.7 53.22954620735343
1.7 53.26266975819808
1.7 53.29579330904273
1.7 53.32891685988738
1.7 53.36204041073203
1.7 53.39516396157668
1.7 53.428287512421335
1.7 53.461411063265984
1.7 53.494534614110634
1.7 53.527658164955284
1.7 53.56078171579993
1.7 53.59390526664458
1.7 53.62702881748923
1.7 53.66015236833388
1.7 53.69327591917854
1.7 53.72639947002319
1.7 53.75952302086784
1.7 53.79264657171249
1.7 53.82577012255714
1.7 53.85889367340179
1.7 53.89201722424644
1.7 53.92514077509109
1.7 53.95826432593574
1.7 53.991387876780394
1.7 54.02451142762504
1.7 54.05763497846969
1.7 54.09075852931434
1.7 54.12388208015899
1.7 54.15700563100364
1.7 54.19012918184829
1.7 54.22325273269294
1.7 54.2563762835376
1.7 54.28949983438225
1.7 54.3226233852269
1.7 54.35574693607155
1.7 54.3888704869162
1.7 54.42199403776085
1.7 54.455117588605496
1.7 54.488241139450146
1.7 54.5213646902948
1.7 54.55448824113945
1.7 54.5876117919841
1.7 54.62073534282875
1.7 54.6538588936734
1.7 54.68698244451805
1.7 54.7201059953627
1.7 54.75322954620735
1.7 54.78635309705201
1.7 54.81947664789666
1.7 54.85260019874131
1.7 54.88572374958596
1.7 54.918847300430606
1.7 54.951970851275256
1.7 54.985094402119906
1.7 55.018217952964555
1.7 55.051341503809205
1.7 55.08446505465386
1.7 55.11758860549851
1.7 55.15071215634316
1.7 55.18383570718781
1.7 55.21695925803246
1.7 55.25008280887711
1.7 55.28320635972176
1.7 55.31632991056641
1.7 55.349453461411066
1.7 55.382577012255716
1.7 55.415700563100366
1.7 55.448824113945015
1.7 55.481947664789665
1.7 55.515071215634315
1.7 55.548194766478964
1.7 55.581318317323614
1.7 55.61444186816827
1.7 55.64756541901292
1.7 55.68068896985757
1.7 55.71381252070222
1.7 55.74693607154687
1.7 55.78005962239152
1.7 55.81318317323617
1.7 55.84630672408082
1.7 55.879430274925475
1.7 55.912553825770125
1.7 55.945677376614775
1.7 55.978800927459424
1.7 56.011924478304074
1.7 56.045048029148724
1.7 56.07817157999337
1.7 56.11129513083802
1.7 56.14441868168267
1.7 56.17754223252733
1.7 56.21066578337198
1.7 56.24378933421663
1.7 56.27691288506128
1.7 56.31003643590593
1.7 56.34315998675058
1.7 56.37628353759523
1.7 56.40940708843988
1.7 56.442530639284534
1.7 56.475654190129184
1.7 56.508777740973834
1.7 56.54190129181848
1.7 56.57502484266313
1.7 56.60814839350778
1.7 56.64127194435243
1.7 56.67439549519708
1.7 56.70751904604174
1.7 56.74064259688639
1.7 56.77376614773104
1.7 56.80688969857569
1.7 56.84001324942034
1.7 56.87313680026499
1.7 56.90626035110964
1.7 56.93938390195429
1.7 56.97250745279894
1.7 57.00563100364359
1.7 57.03875455448824
1.7 57.07187810533289
1.7 57.10500165617754
1.7 57.13812520702219
1.7 57.17124875786684
1.7 57.20437230871149
1.7 57.23749585955614
1.7 57.2706194104008
1.7 57.30374296124545
1.7 57.3368665120901
1.7 57.36999006293475
1.7 57.4031136137794
1.7 57.436237164624046
1.7 57.469360715468696
1.7 57.502484266313346
1.7 57.535607817158
1.7 57.56873136800265
1.7 57.6018549188473
1.7 57.63497846969195
1.7 57.6681020205366
1.7 57.70122557138125
1.7 57.7343491222259
1.7 57.76747267307055
1.7 57.80059622391521
1.7 57.83371977475986
1.7 57.866843325604506
1.7 57.899966876449156
1.7 57.933090427293806
1.7 57.966213978138455
1.7 57.999337528983105
1.7 58.032461079827755
1.7 58.06558463067241
1.7 58.09870818151706
1.7 58.13183173236171
1.7 58.16495528320636
1.7 58.19807883405101
1.7 58.23120238489566
1.7 58.26432593574031
1.7 58.29744948658496
1.7 58.33057303742961
1.7 58.363696588274266
1.7 58.396820139118915
1.7 58.429943689963565
1.7 58.463067240808215
1.7 58.496190791652865
1.7 58.529314342497514
1.7 58.562437893342164
1.7 58.595561444186814
1.7 58.62868499503147
1.7 58.66180854587612
1.7 58.69493209672077
1.7 58.72805564756542
1.7 58.76117919841007
1.7 58.79430274925472
1.7 58.82742630009937
1.7 58.86054985094402
1.7 58.893673401788675
1.7 58.926796952633325
1.7 58.959920503477974
1.7 58.993044054322624
1.7 59.026167605167274
1.7 59.05929115601192
1.7 59.09241470685657
1.7 59.12553825770122
1.7 59.15866180854588
1.7 59.19178535939053
1.7 59.22490891023518
1.7 59.25803246107983
1.7 59.29115601192448
1.7 59.32427956276913
1.7 59.35740311361378
1.7 59.39052666445843
1.7 59.42365021530308
1.7 59.456773766147734
1.7 59.48989731699238
1.7 59.52302086783703
1.7 59.55614441868168
1.7 59.58926796952633
1.7 59.62239152037098
1.7 59.65551507121563
1.7 59.68863862206028
1.7 59.72176217290494
1.7 59.75488572374959
1.7 59.78800927459424
1.7 59.82113282543889
1.7 59.85425637628354
1.7 59.88737992712819
1.7 59.92050347797284
1.7 59.953627028817486
1.7 59.98675057966214
1.7 60.01987413050679
1.7 60.05299768135144
1.7 60.08612123219609
1.7 60.11924478304074
1.7 60.15236833388539
1.7 60.18549188473004
1.7 60.21861543557469
1.7 60.25173898641935
1.7 60.284862537264
1.7 60.31798608810865
1.7 60.3511096389533
1.7 60.384233189797946
1.7 60.417356740642596
1.7 60.450480291487246
1.7 60.483603842331895
1.7 60.516727393176545
1.7 60.5498509440212
1.7 60.58297449486585
1.7 60.6160980457105
1.7 60.64922159655515
1.7 60.6823451473998
1.7 60.71546869824445
1.7 60.7485922490891
1.7 60.78171579993375
1.7 60.814839350778406
1.7 60.847962901623056
1.7 60.881086452467706
1.7 60.914210003312355
1.7 60.947333554157005
1.7 60.980457105001655
1.7 61.013580655846305
1.7 61.046704206690954
1.7 61.07982775753561
1.7 61.11295130838026
1.7 61.14607485922491
1.7 61.17919841006956
1.7 61.21232196091421
1.7 61.24544551175886
1.7 61.27856906260351
1.7 61.31169261344816
1.7 61.344816164292816
1.7 61.377939715137465
1.7 61.411063265982115
1.7 61.444186816826765
1.7 61.477310367671414
1.7 61.510433918516064
1.7 61.543557469360714
1.7 61.57668102020536
1.7 61.60980457105001
1.7 61.64292812189467
1.7 61.67605167273932
1.7 61.70917522358397
1.7 61.74229877442862
1.7 61.77542232527327
1.7 61.80854587611792
1.7 61.84166942696257
1.7 61.87479297780722
1.7 61.907916528651874
1.7 61.941040079496524
1.7 61.974163630341174
1.7 62.00728718118582
1.7 62.04041073203047
1.7 62.07353428287512
1.7 62.10665783371977
1.7 62.13978138456442
1.7 62.17290493540908
1.7 62.20602848625373
1.7 62.23915203709838
1.7 62.27227558794303
1.7 62.30539913878768
1.7 62.33852268963233
1.7 62.37164624047698
1.7 62.40476979132163
1.7 62.437893342166284
1.7 62.47101689301093
1.7 62.50414044385558
1.7 62.53726399470023
1.7 62.57038754554488
1.7 62.60351109638953
1.7 62.63663464723418
1.7 62.66975819807883
1.7 62.70288174892348
1.7 62.73600529976814
1.7 62.76912885061279
1.7 62.80225240145744
1.7 62.83537595230209
1.7 62.86849950314674
1.7 62.901623053991386
1.7 62.934746604836036
1.7 62.967870155680686
1.7 63.00099370652534
1.7 63.03411725736999
1.7 63.06724080821464
1.7 63.10036435905929
1.7 63.13348790990394
1.7 63.16661146074859
1.7 63.19973501159324
1.7 63.23285856243789
1.7 63.26598211328255
1.7 63.2991056641272
1.7 63.332229214971846
1.7 63.365352765816496
1.7 63.398476316661146
1.7 63.431599867505795
1.7 63.464723418350445
1.7 63.497846969195095
1.7 63.53097052003975
1.7 63.5640940708844
1.7 63.59721762172905
1.7 63.6303411725737
1.8 63.66346472341835
1.8 63.696588274263
1.8 63.72971182510765
1.8 63.7628353759523
1.8 63.79595892679695
1.8 63.829082477641606
1.8 63.862206028486256
1.8 63.895329579330905
1.8 63.928453130175555
1.8 63.961576681020205
1.8 63.994700231864854
1.8 64.0278237827095
1.8 64.06094733355415
1.8 64.0940708843988
1.8 64.12719443524345
1.8 64.1603179860881
1.8 64.19344153693275
1.8 64.22656508777742
1.8 64.25968863862207
1.8 64.29281218946672
1.8 64.32593574031137
1.8 64.35905929115602
1.8 64.39218284200066
1.8 64.42530639284531
1.8 64.45842994368996
1.8 64.49155349453461
1.8 64.52467704537926
1.8 64.55780059622391
1.8 64.59092414706856
1.8 64.62404769791321
1.8 64.65717124875786
1.8 64.69029479960251
1.8 64.72341835044716
1.8 64.75654190129183
1.8 64.78966545213648
1.8 64.82278900298112
1.8 64.85591255382577
1.8 64.88903610467042
1.8 64.92215965551507
1.8 64.95528320635972
1.8 64.98840675720437
1.8 65.02153030804902
1.8 65.05465385889367
1.8 65.08777740973832
1.8 65.12090096058297
1.8 65.15402451142762
1.8 65.18714806227227
1.8 65.22027161311692
1.8 65.25339516396157
1.8 65.28651871480622
1.8 65.31964226565088
1.8 65.35276581649553
1.8 65.38588936734018
1.8 65.41901291818483
1.8 65.45213646902948
1.8 65.48526001987413
1.8 65.51838357071878
1.8 65.55150712156343
1.8 65.58463067240808
1.8 65.61775422325273
1.8 65.65087777409738
1.8 65.68400132494203
1.8 65.71712487578668
1.8 65.75024842663133
1.8 65.78337197747598
1.8 65.81649552832063
1.8 65.8496190791653
1.8 65.88274263000994
1.8 65.9158661808546
1.8 65.94898973169924
1.8 65.98211328254389
1.8 66.01523683338854
1.8 66.04836038423319
1.8 66.08148393507784
1.8 66.11460748592249
1.8 66.14773103676714
1.8 66.18085458761179
1.8 66.21397813845644
1.8 66.24710168930109
1.8 66.28022524014574
1.8 66.31334879099039
1.8 66.34647234183504
1.8 66.37959589267969
1.8 66.41271944352435
1.8 66.445842994369
1.8 66.47896654521365
1.8 66.5120900960583
1.8 66.54521364690295
1.8 66.5783371977476
1.8 66.61146074859225
1.8 66.6445842994369
1.8 66.67770785028155
1.8 66.7108314011262
1.8 66.74395495197085
1.8 66.7770785028155
1.8 66.81020205366015
1.8 66.8433256045048
1.8 66.87644915534945
1.8 66.9095727061941
1.8 66.94269625703876
1.8 66.97581980788341
1.8 67.00894335872806
1.8 67.04206690957271
1.8 67.07519046041736
1.8 67.10831401126201
1.8 67.14143756210666
1.8 67.17456111295131
1.8 67.20768466379596
1.8 67.24080821464061
1.8 67.27393176548526
1.8 67.30705531632991
1.8 67.34017886717456
1.8 67.37330241801921
1.8 67.40642596886386
1.8 67.4395495197085
1.8 67.47267307055316
1.8 67.50579662139782
1.8 67.53892017224247
1.8 67.57204372308712
1.8 67.60516727393177
1.8 67.63829082477642
1.8 67.67141437562107
1.8 67.70453792646572
1.8 67.73766147731037
1.8 67.77078502815502
1.8 67.80390857899967
1.8 67.83703212984432
1.8 67.87015568068897
1.8 67.90327923153362
1.8 67.93640278237827
1.8 67.96952633322292
1.8 68.00264988406757
1.8 68.03577343491223
1.8 68.06889698575688
1.8 68.10202053660153
1.8 68.13514408744618
1.8 68.16826763829083
1.8 68.20139118913548
1.8 68.23451473998013
1.8 68.26763829082478
1.8 68.30076184166943
1.8 68.33388539251408
1.8 68.36700894335873
1.8 68.40013249420338
1.8 68.43325604504803
1.8 68.46637959589268
1.8 68.49950314673733
1.8 68.53262669758197
1.8 68.56575024842662
1.8 68.59887379927129
1.8 68.63199735011594
1.8 68.66512090096059
1.8 68.69824445180524
1.8 68.73136800264989
1.8 68.76449155349454
1.8 68.79761510433919
1.8 68.83073865518384
1.8 68.86386220602849
1.8 68.89698575687314
1.8 68.93010930771779
1.8 68.96323285856244
1.8 68.99635640940708
1.8 69.02947996025173
1.8 69.06260351109638
1.8 69.09572706194103
1.8 69.1288506127857
1.8 69.16197416363035
1.8 69.195097714475
1.8 69.22822126531965
1.8 69.2613448161643
1.8 69.29446836700895
1.8 69.3275919178536
1.8 69.36071546869825
1.8 69.3938390195429
1.8 69.42696257038754
1.8 69.4600861212322
1.8 69.49320967207684
1.8 69.5263332229215
1.8 69.55945677376614
1.8 69.5925803246108
1.8 69.62570387545544
1.8 69.65882742630009
1.8 69.69195097714476
1.8 69.7250745279894
1.8 69.75819807883406
1.8 69.7913216296787
1.8 69.82444518052336
1.8 69.857568731368
1.8 69.89069228221265
1.8 69.9238158330573
1.8 69.95693938390195
1.8 69.9900629347466
1.8 70.02318648559125
1.8 70.0563100364359
1.8 70.08943358728055
1.8 70.1225571381252
1.8 70.15568068896985
1.8 70.1888042398145
1.8 70.22192779065917
1.8 70.25505134150382
1.8 70.28817489234847
1.8 70.32129844319311
1.8 70.35442199403776
1.8 70.38754554488241
1.8 70.42066909572706
1.8 70.45379264657171
1.8 70.48691619741636
1.8 70.52003974826101
1.8 70.55316329910566
1.8 70.58628684995031
1.8 70.61941040079496
1.8 70.65253395163961
1.8 70.68565750248426
1.8 70.71878105332891
1.8 70.75190460417356
1.8 70.78502815501822
1.8 70.81815170586287
1.8 70.85127525670752
1.8 70.88439880755217
1.8 70.91752235839682
1.8 70.95064590924147
1.8 70.98376946008612
1.8 71.01689301093077
1.8 71.05001656177542
1.8 71.08314011262007
1.8 71.11626366346472
1.8 71.14938721430937
1.8 71.18251076515402
1.8 71.21563431599867
1.8 71.24875786684332
1.8 71.28188141768797
1.8 71.31500496853263
1.8 71.34812851937728
1.8 71.38125207022193
1.8 71.41437562106658
1.8 71.44749917191123
1.8 71.48062272275588
1.8 71.51374627360053
1.8 71.54686982444518
1.8 71.57999337528983
1.8 71.61311692613448
1.8 71.64624047697913
1.8 71.67936402782378
1.8 71.71248757866843
1.8 71.74561112951308
1.8 71.77873468035773
1.8 71.81185823120238
1.8 71.84498178204703
1.8 71.87810533289169
1.8 71.91122888373634
1.8 71.94435243458099
1.8 71.97747598542564
1.8 72.01059953627029
1.8 72.04372308711494
1.8 72.07684663795959
1.8 72.10997018880424
1.8 72.14309373964889
1.8 72.17621729049354
1.8 72.20934084133819
1.8 72.24246439218284
1.8 72.27558794302749
1.8 72.30871149387214
1.8 72.34183504471679
1.8 72.37495859556144
1.8 72.4080821464061
1.8 72.44120569725075
1.8 72.4743292480954
1.8 72.50745279894005
1.8 72.5405763497847
1.8 72.57369990062935
1.8 72.606823451474
1.8 72.63994700231865
1.8 72.6730705531633
1.8 72.70619410400795
1.8 72.7393176548526
1.8 72.77244120569725
1.8 72.8055647565419
1.8 72.83868830738655
1.8 72.8718118582312
1.8 72.90493540907585
1.8 72.9380589599205
1.8 72.97118251076516
1.8 73.00430606160981
1.8 73.03742961245446
1.8 73.07055316329911
1.8 73.10367671414376
1.8 73.13680026498841
1.8 73.16992381583306
1.8 73.20304736667771
1.8 73.23617091752236
1.8 73.26929446836701
1.8 73.30241801921166
1.8 73.33554157005631
1.8 73.36866512090096
1.8 73.4017886717456
1.8 73.43491222259026
1.8 73.4680357734349
1.8 73.50115932427957
1.8 73.53428287512422
1.8 73.56740642596887
1.8 73.60052997681352
1.8 73.63365352765817
1.8 73.66677707850282
1.8 73.69990062934747
1.8 73.73302418019212
1.8 73.76614773103677
1.8 73.79927128188142
1.8 73.83239483272607
1.9 73.86551838357072
1.9 73.89864193441537
1.9 73.93176548526002
1.9 73.96488903610467
1.9 73.99801258694932
1.9 74.03113613779396
1.9 74.06425968863863
1.9 74.09738323948328
1.9 74.13050679032793
1.9 74.16363034117258
1.9 74.19675389201723
1.9 74.22987744286188
1.9 74.26300099370653
1.9 74.29612454455118
1.9 74.32924809539583
1.9 74.36237164624048
1.9 74.39549519708513
1.9 74.42861874792978
1.9 74.46174229877442
1.9 74.49486584961907
1.9 74.52798940046372
1.9 74.56111295130837
1.9 74.59423650215304
1.9 74.62736005299769
1.9 74.66048360384234
1.9 74.69360715468699
1.9 74.72673070553164
1.9 74.75985425637629
1.9 74.79297780722094
1.9 74.82610135806559
1.9 74.85922490891024
1.9 74.89234845975488
1.9 74.92547201059953
1.9 74.95859556144418
1.9 74.99171911228883
1.9 75.02484266313348
1.9 75.05796621397813
1.9 75.09108976482278
1.9 75.12421331566743
1.9 75.1573368665121
1.9 75.19046041735675
1.9 75.2235839682014
1.9 75.25670751904605
1.9 75.2898310698907
1.9 75.32295462073535
1.9 75.35607817158
1.9 75.38920172242464
1.9 75.4223252732693
1.9 75.45544882411394
1.9 75.4885723749586
1.9 75.52169592580324
1.9 75.55481947664789
1.9 75.58794302749254
1.9 75.62106657833719
1.9 75.65419012918184
1.9 75.6873136800265
1.9 75.72043723087116
1.9 75.7535607817158
1.9 75.78668433256045
1.9 75.8198078834051
1.9 75.85293143424975
1.9 75.8860549850944
1.9 75.91917853593905
1.9 75.9523020867837
1.9 75.98542563762835
1.9 76.018549188473
1.9 76.05167273931765
1.9 76.0847962901623
1.9 76.11791984100695
1.9 76.1510433918516
1.9 76.18416694269625
1.9 76.2172904935409
1.9 76.25041404438556
1.9 76.28353759523021
1.9 76.31666114607486
1.9 76.34978469691951
1.9 76.38290824776416
1.9 76.41603179860881
1.9 76.44915534945346
1.9 76.48227890029811
1.9 76.51540245114276
1.9 76.54852600198741
1.9 76.58164955283206
1.9 76.61477310367671
1.9 76.64789665452136
1.9 76.68102020536601
1.9 76.71414375621066
1.9 76.74726730705531
1.9 76.78039085789997
1.9 76.81351440874462
1.9 76.84663795958927
1.9 76.87976151043392
1.9 76.91288506127857
1.9 76.94600861212322
1.9 76.97913216296787
1.9 77.01225571381252
1.9 77.04537926465717
1.9 77.07850281550182
1.9 77.11162636634647
1.9 77.14474991719112
1.9 77.17787346803577
1.9 77.21099701888042
1.9 77.24412056972507
1.9 77.27724412056972
1.9 77.31036767141437
1.9 77.34349122225903
1.9 77.37661477310368
1.9 77.40973832394833
1.9 77.44286187479298
1.9 77.47598542563763
1.9 77.50910897648228
1.9 77.54223252732693
1.9 77.57535607817158
1.9 77.60847962901623
1.9 77.64160317986088
1.9 77.67472673070553
1.9 77.70785028155018
1.9 77.74097383239483
1.9 77.77409738323948
1.9 77.80722093408413
1.9 77.84034448492878
1.9 77.87346803577344
1.9 77.90659158661809
1.9 77.93971513746274
1.9 77.97283868830739
1.9 78.00596223915204
1.9 78.03908578999669
1.9 78.07220934084134
1.9 78.10533289168599
1.9 78.13845644253064
1.9 78.17157999337529
1.9 78.20470354421994
1.9 78.23782709506459
1.9 78.27095064590924
1.9 78.30407419675389
1.9 78.33719774759854
1.9 78.37032129844319
1.9 78.40344484928784
1.9 78.4365684001325
1.9 78.46969195097715
1.9 78.5028155018218
1.9 78.53593905266645
1.9 78.5690626035111
1.9 78.60218615435575
1.9 78.6353097052004
1.9 78.66843325604505
1.9 78.7015568068897
1.9 78.73468035773435
1.9 78.767803908579
1.9 78.80092745942365
1.9 78.8340510102683
1.9 78.86717456111295
1.9 78.9002981119576
1.9 78.93342166280225
1.9 78.96654521364691
1.9 78.99966876449156
1.9 79.03279231533621
1.9 79.06591586618086
1.9 79.09903941702551
1.9 79.13216296787016
1.9 79.16528651871481
1.9 79.19841006955946
1.9 79.23153362040411
1.9 79.26465717124876
1.9 79.2977807220934
1.9 79.33090427293806
1.9 79.3640278237827
1.9 79.39715137462736
1.9 79.430274925472
1.9 79.46339847631666
1.9 79.4965220271613
1.9 79.52964557800597
1.9 79.56276912885062
1.9 79.59589267969527
1.9 79.62901623053992
1.9 79.66213978138457
1.9 79.69526333222922
1.9 79.72838688307387
1.9 79.76151043391852
1.9 79.79463398476317
1.9 79.82775753560782
1.9 79.86088108645247
1.9 79.89400463729712
1.9 79.92712818814177
1.9 79.96025173898641
1.9 79.99337528983106
1.9 80.02649884067571
1.9 80.05962239152038
1.9 80.09274594236503
1.9 80.12586949320968
1.9 80.15899304405433
1.9 80.19211659489898
1.9 80.22524014574363
1.9 80.25836369658828
1.9 80.29148724743293
1.9 80.32461079827758
1.9 80.35773434912223
1.9 80.39085789996687
1.9 80.42398145081152
1.9 80.45710500165617
1.9 80.49022855250082
1.9 80.52335210334547
1.9 80.55647565419012
1.9 80.58959920503477
1.9 80.62272275587944
1.9 80.65584630672409
1.9 80.68896985756874
1.9 80.72209340841339
1.9 80.75521695925804
1.9 80.78834051010269
1.9 80.82146406094733
1.9 80.85458761179198
1.9 80.88771116263663
1.9 80.92083471348128
1.9 80.95395826432593
1.9 80.98708181517058
1.9 81.02020536601523
1.9 81.05332891685988
1.9 81.08645246770453
1.9 81.11957601854918
1.9 81.15269956939385
1.9 81.1858231202385
1.9 81.21894667108315
1.9 81.2520702219278
1.9 81.28519377277244
1.9 81.3183173236171
1.9 81.35144087446174
1.9 81.3845644253064
1.9 81.41768797615104
1.9 81.4508115269957
1.9 81.48393507784034
1.9 81.51705862868499
1.9 81.55018217952964
1.9 81.58330573037429
1.9 81.61642928121894
1.9 81.64955283206359
1.9 81.68267638290824
1.9 81.7157999337529
1.9 81.74892348459755
1.9 81.7820470354422
1.9 81.81517058628685
1.9 81.8482941371315
1.9 81.88141768797615
1.9 81.9145412388208
1.9 81.94766478966545
1.9 81.9807883405101
1.9 82.01391189135475
1.9 82.0470354421994
1.9 82.08015899304405
1.9 82.1132825438887
1.9 82.14640609473335
1.9 82.179529645578
1.9 82.21265319642265
1.9 82.24577674726731
2.0 82.27890029811196
2.0 82.31202384895661
2.0 82.34514739980126
2.0 82.37827095064591
2.0 82.41139450149056
2.0 82.44451805233521
2.0 82.47764160317986
2.0 82.51076515402451
2.0 82.54388870486916
2.0 82.57701225571381
2.0 82.61013580655846
2.0 82.64325935740311
2.0 82.67638290824776
2.0 82.70950645909241
2.0 82.74263000993706
2.0 82.77575356078171
2.0 82.80887711162637
2.0 82.84200066247102
2.0 82.87512421331567
2.0 82.90824776416032
2.0 82.94137131500497
2.0 82.97449486584962
2.0 83.00761841669427
2.0 83.04074196753892
2.0 83.07386551838357
2.0 83.10698906922822
2.0 83.14011262007287
2.0 83.17323617091752
2.0 83.20635972176217
2.0 83.23948327260682
2.0 83.27260682345147
2.0 83.30573037429612
2.0 83.33885392514078
2.0 83.37197747598543
2.0 83.40510102683008
2.0 83.43822457767473
2.0 83.47134812851938
2.0 83.50447167936403
2.0 83.53759523020868
2.0 83.57071878105333
2.0 83.60384233189798
2.0 83.63696588274263
2.0 83.67008943358728
2.0 83.70321298443193
2.0 83.73633653527658
2.0 83.76946008612123
2.0 83.80258363696588
2.0 83.83570718781053
2.0 83.86883073865518
2.0 83.90195428949984
2.0 83.93507784034449
2.0 83.96820139118914
2.0 84.00132494203379
2.0 84.03444849287844
2.0 84.06757204372309
2.0 84.10069559456774
2.0 84.13381914541239
2.0 84.16694269625704
2.0 84.20006624710169
2.0 84.23318979794634
2.0 84.26631334879099
2.0 84.29943689963564
2.0 84.33256045048029
2.0 84.36568400132494
2.0 84.39880755216959
2.0 84.43193110301425
2.0 84.4650546538589
2.0 84.49817820470355
2.0 84.5313017555482
2.0 84.56442530639285
2.0 84.5975488572375
2.0 84.63067240808215
2.0 84.6637959589268
2.0 84.69691950977145
2.0 84.7300430606161
2.0 84.76316661146075
2.0 84.7962901623054
2.0 84.82941371315005
2.0 84.8625372639947
2.0 84.89566081483935
2.0 84.928784365684
2.0 84.96190791652865
2.0 84.99503146737331
2.0 85.02815501821796
2.0 85.06127856906261
2.0 85.09440211990726
2.0 85.12752567075191
2.0 85.16064922159656
2.0 85.1937727724412
2.0 85.22689632328586
2.0 85.2600198741305
2.0 85.29314342497516
2.0 85.3262669758198
2.0 85.35939052666446
2.0 85.3925140775091
2.0 85.42563762835375
2.0 85.4587611791984
2.0 85.49188473004305
2.0 85.52500828088772
2.0 85.55813183173237
2.0 85.59125538257702
2.0 85.62437893342167
2.0 85.65750248426632
2.0 85.69062603511097
2.0 85.72374958595562
2.0 85.75687313680027
2.0 85.78999668764492
2.0 85.82312023848957
2.0 85.85624378933421
2.0 85.88936734017886
2.0 85.92249089102351
2.0 85.95561444186816
2.0 85.98873799271281
2.0 86.02186154355746
2.0 86.05498509440211
2.0 86.08810864524678
2.0 86.12123219609143
2.0 86.15435574693608
2.0 86.18747929778073
2.0 86.22060284862538
2.0 86.25372639947003
2.0 86.28684995031468
2.0 86.31997350115932
2.0 86.35309705200397
2.0 86.38622060284862
2.0 86.41934415369327
2.0 86.45246770453792
2.0 86.48559125538257
2.0 86.51871480622722
2.0 86.55183835707187
2.0 86.58496190791652
2.0 86.61808545876119
2.0 86.65120900960584
2.0 86.68433256045049
2.0 86.71745611129514
2.0 86.75057966213978
2.0 86.78370321298443
2.0 86.81682676382908
2.0 86.84995031467373
2.0 86.88307386551838
2.0 86.91619741636303
2.0 86.94932096720768
2.0 86.98244451805233
2.0 87.01556806889698
2.0 87.04869161974163
2.0 87.08181517058628
2.0 87.11493872143093
2.0 87.14806227227558
2.0 87.18118582312025
2.0 87.2143093739649
2.0 87.24743292480954
2.0 87.2805564756542
2.0 87.31368002649884
2.0 87.3468035773435
2.0 87.37992712818814
2.0 87.41305067903279
2.0 87.44617422987744
2.0 87.47929778072209
2.0 87.51242133156674
2.0 87.54554488241139
2.0 87.57866843325604
2.0 87.61179198410069
2.0 87.64491553494534
2.0 87.67803908578999
2.0 87.71116263663465
2.0 87.7442861874793
2.0 87.77740973832395
2.0 87.8105332891686
2.0 87.84365684001325
2.0 87.8767803908579
2.0 87.90990394170255
2.0 87.9430274925472
2.0 87.97615104339185
2.0 88.0092745942365
2.0 88.04239814508115
2.0 88.0755216959258
2.0 88.10864524677045
2.0 88.1417687976151
2.0 88.17489234845975
2.0 88.2080158993044
2.0 88.24113945014905
2.0 88.27426300099371
2.0 88.30738655183836
2.0 88.34051010268301
2.0 88.37363365352766
2.0 88.40675720437231
2.0 88.43988075521696
2.0 88.47300430606161
2.0 88.50612785690626
2.0 88.53925140775091
2.0 88.57237495859556
2.0 88.60549850944021
2.0 88.63862206028486
2.1 88.67174561112951
2.1 88.70486916197416
2.1 88.73799271281881
2.1 88.77111626366346
2.1 88.80423981450812
2.1 88.83736336535277
2.1 88.87048691619742
2.1 88.90361046704207
2.1 88.93673401788672
2.1 88.96985756873137
2.1 89.00298111957602
2.1 89.03610467042067
2.1 89.06922822126532
2.1 89.10235177210997
2.1 89.13547532295462
2.1 89.16859887379927
2.1 89.20172242464392
2.1 89.23484597548857
2.1 89.26796952633322
2.1 89.30109307717787
2.1 89.33421662802252
2.1 89.36734017886718
2.1 89.40046372971183
2.1 89.43358728055648
2.1 89.46671083140113
2.1 89.49983438224578
2.1 89.53295793309043
2.1 89.56608148393508
2.1 89.59920503477973
2.1 89.63232858562438
2.1 89.66545213646903
2.1 89.69857568731368
2.1 89.73169923815833
2.1 89.76482278900298
2.1 89.79794633984763
2.1 89.83106989069228
2.1 89.86419344153693
2.1 89.89731699238159
2.1 89.93044054322624
2.1 89.96356409407089
2.1 89.99668764491554
2.1 90.02981119576019
2.1 90.06293474660484
2.1 90.09605829744949
2.1 90.12918184829414
2.1 90.16230539913879
2.1 90.19542894998344
2.1 90.22855250082809
2.1 90.26167605167274
2.1 90.29479960251739
2.1 90.32792315336204
2.1 90.36104670420669
2.1 90.39417025505134
2.1 90.42729380589599
2.1 90.46041735674065
2.1 90.4935409075853
2.1 90.52666445842995
2.1 90.5597880092746
2.1 90.59291156011925
2.1 90.6260351109639
2.1 90.65915866180855
2.1 90.6922822126532
2.1 90.72540576349785
2.1 90.7585293143425
2.1 90.79165286518715
2.1 90.8247764160318
2.1 90.85789996687645
2.1 90.8910235177211
2.1 90.92414706856574
2.1 90.9572706194104
2.1 90.99039417025506
2.1 91.02351772109971
2.1 91.05664127194436
2.1 91.08976482278901
2.1 91.12288837363366
2.1 91.1560119244783
2.1 91.18913547532296
2.1 91.2222590261676
2.1 91.25538257701226
2.1 91.2885061278569
2.1 91.32162967870156
2.1 91.3547532295462
2.1 91.38787678039085
2.1 91.4210003312355
2.1 91.45412388208015
2.1 91.4872474329248
2.1 91.52037098376945
2.1 91.55349453461412
2.1 91.58661808545877
2.1 91.61974163630342
2.1 91.65286518714807
2.1 91.68598873799272
2.1 91.71911228883737
2.1 91.75223583968202
2.1 91.78535939052666
2.1 91.81848294137131
2.1 91.85160649221596
2.1 91.88473004306061
2.1 91.91785359390526
2.1 91.95097714474991
2.1 91.98410069559456
2.1 92.01722424643921
2.1 92.05034779728386
2.1 92.08347134812853
2.1 92.11659489897318
2.1 92.14971844981783
2.1 92.18284200066248
2.1 92.21596555150713
2.1 92.24908910235177
2.1 92.28221265319642
2.1 92.31533620404107
2.1 92.34845975488572
2.1 92.38158330573037
2.1 92.41470685657502
2.1 92.44783040741967
2.1 92.48095395826432
2.1 92.51407750910897
2.1 92.54720105995362
2.1 92.58032461079827
2.1 92.61344816164292
2.1 92.64657171248759
2.1 92.67969526333223
2.1 92.71281881417688
2.1 92.74594236502153
2.1 92.77906591586618
2.2 92.81218946671083
2.2 92.84531301755548
2.2 92.87843656840013
2.2 92.91156011924478
2.2 92.94468367008943
2.2 92.97780722093408
2.2 93.01093077177873
2.2 93.04405432262338
2.2 93.07717787346803
2.2 93.11030142431268
2.2 93.14342497515733
2.2 93.176548526002
2.2 93.20967207684664
2.2 93.2427956276913
2.2 93.27591917853594
2.2 93.3090427293806
2.2 93.34216628022524
2.2 93.37528983106989
2.2 93.40841338191454
2.2 93.44153693275919
2.2 93.47466048360384
2.2 93.50778403444849
2.2 93.54090758529314
2.2 93.57403113613779
2.2 93.60715468698244
2.2 93.64027823782709
2.2 93.67340178867174
2.2 93.70652533951639
2.2 93.73964889036105
2.2 93.7727724412057
2.2 93.80589599205035
2.2 93.839019542895
2.2 93.87214309373965
2.2 93.9052666445843
2.2 93.93839019542895
2.2 93.9715137462736
2.2 94.00463729711825
2.2 94.0377608479629
2.2 94.07088439880755
2.2 94.1040079496522
2.2 94.13713150049685
2.2 94.1702550513415
2.2 94.20337860218615
2.2 94.2365021530308
2.2 94.26962570387546
2.2 94.30274925472011
2.2 94.33587280556476
2.2 94.36899635640941
2.2 94.40211990725406
2.2 94.43524345809871
2.3 94.46836700894336
2.3 94.50149055978801
2.3 94.53461411063266
2.3 94.56773766147731
2.3 94.60086121232196
2.3 94.63398476316661
2.3 94.66710831401126
2.3 94.70023186485591
2.3 94.73335541570056
2.3 94.76647896654521
2.3 94.79960251738986
2.3 94.83272606823452
2.3 94.86584961907917
2.3 94.89897316992382
2.3 94.93209672076847
2.3 94.96522027161312
2.3 94.99834382245777
2.3 95.03146737330242
2.3 95.06459092414707
2.3 95.09771447499172
2.3 95.13083802583637
2.3 95.16396157668102
2.3 95.19708512752567
2.3 95.23020867837032
2.3 95.26333222921497
2.3 95.29645578005962
2.3 95.32957933090427
2.3 95.36270288174893
2.3 95.39582643259358
2.3 95.42894998343823
2.3 95.46207353428288
2.3 95.49519708512753
2.3 95.52832063597218
2.3 95.56144418681683
2.3 95.59456773766148
2.3 95.62769128850613
2.4 95.66081483935078
2.4 95.69393839019543
2.4 95.72706194104008
2.4 95.76018549188473
2.4 95.79330904272938
2.4 95.82643259357403
2.4 95.85955614441868
2.4 95.89267969526333
2.4 95.92580324610799
2.4 95.95892679695264
2.4 95.99205034779729
2.4 96.02517389864194
2.4 96.05829744948659
2.4 96.09142100033124
2.4 96.12454455117589
2.4 96.15766810202054
2.4 96.19079165286519
2.4 96.22391520370984
2.4 96.25703875455449
2.4 96.29016230539914
2.4 96.32328585624379
2.4 96.35640940708844
2.4 96.38953295793308
2.4 96.42265650877773
2.4 96.4557800596224
2.4 96.48890361046705
2.4 96.5220271613117
2.4 96.55515071215635
2.5 96.588274263001
2.5 96.62139781384565
2.5 96.6545213646903
2.5 96.68764491553495
2.5 96.7207684663796
2.5 96.75389201722425
2.5 96.7870155680689
2.5 96.82013911891354
2.5 96.8532626697582
2.5 96.88638622060284
2.5 96.9195097714475
2.5 96.95263332229214
2.5 96.9857568731368
2.5 97.01888042398146
2.5 97.0520039748261
2.5 97.08512752567076
2.5 97.1182510765154
2.5 97.15137462736006
2.5 97.1844981782047
2.5 97.21762172904936
2.5 97.250745279894
2.5 97.28386883073865
2.5 97.3169923815833
2.5 97.35011593242795
2.5 97.3832394832726
2.5 97.41636303411725
2.5 97.4494865849619
2.5 97.48261013580655
2.6 97.5157336866512
2.6 97.54885723749587
2.6 97.58198078834052
2.6 97.61510433918517
2.6 97.64822789002982
2.6 97.68135144087447
2.6 97.71447499171911
2.6 97.74759854256376
2.7 97.78072209340841
2.7 97.81384564425306
2.7 97.84696919509771
2.7 97.88009274594236
2.7 97.91321629678701
2.7 97.94633984763166
2.7 97.97946339847631
2.8 98.01258694932096
2.8 98.04571050016561
2.8 98.07883405101026
2.8 98.11195760185493
2.8 98.14508115269958
2.8 98.17820470354422
2.8 98.21132825438887
2.8 98.24445180523352
2.9 98.27757535607817
2.9 98.31069890692282
2.9 98.34382245776747
2.9 98.37694600861212
3.0 98.41006955945677
3.0 98.44319311030142
3.0 98.47631666114607
3.2 98.50944021199072
3.2 98.54256376283537
3.2 98.57568731368002
3.2 98.60881086452467
3.2 98.64193441536933
3.4 98.67505796621398
3.4 98.70818151705863
3.5 98.74130506790328
3.7 98.77442861874793
3.7 98.80755216959258
3.7 98.84067572043723
3.9 98.87379927128188
4.1 98.90692282212653
4.2 98.94004637297118
4.2 98.97316992381583
4.3 99.00629347466048
4.4 99.03941702550513
4.4 99.07254057634978
4.6 99.10566412719443
5.0 99.13878767803908
5.9 99.17191122888373
6.0 99.2050347797284
6.5 99.23815833057304
7.2 99.27128188141769
7.3 99.30440543226234
7.4 99.33752898310699
7.9 99.37065253395164
7.9 99.40377608479629
8.0 99.43689963564094
8.8 99.47002318648559
9.9 99.50314673733024
12.0 99.53627028817489
12.1 99.56939383901954
18.1 99.60251738986419
18.6 99.63564094070884
19.6 99.66876449155349
21.0 99.70188804239814
21.9 99.7350115932428
26.9 99.76813514408745
48.3 99.8012586949321
98.5 99.83438224577675


==> plot-data/equivTimeBuckets.txt <==
1 0
2 2484
3 487
4 15
5 7
6 2
7 2
8 5
9 2
10 1
11 0
12 0
13 2
14 0
15 0
16 0
17 0
18 0
19 2
20 1
21 0
22 2
23 0
24 0
25 0
26 0
27 1
28 0
29 0
30 0
31 0
32 0
33 0
34 0
35 0
36 0
37 0
38 0
39 0
40 0
41 0
42 0
43 0
44 0
45 0
46 0
47 0
48 0
49 1
50 0
51 0
52 0
53 0
54 0
55 0
56 0
57 0
58 0
59 0
60 0
61 0
62 0
63 0
64 0
65 0
66 0
67 0
68 0
69 0
70 0
71 0
72 0
73 0
74 0
75 0
76 0
77 0
78 0
79 0
80 0
81 0
82 0
83 0
84 0
85 0
86 0
87 0
88 0
89 0
90 0
91 0
92 0
93 0
94 0
95 0
96 0
97 0
98 0
99 1
100 0


==> plot-data/fmbTimeBuckets.txt <==
1 33233
2 3
3 2


==> plot-data/rndTimeBuckets.txt <==
1 21388
2 896
3 374
4 390
5 472
6 212
7 116
8 84
9 73
10 48
11 26
12 28
13 8
14 12
15 4
16 3
17 2
18 3
19 4
20 1
21 3
22 2
23 1
24 2
25 1
26 2
27 0
28 1
29 1
30 0
31 0
32 0
33 1
34 1
35 0
36 1
37 1
38 1
39 0
40 1
41 0
42 0
43 0
44 1
45 1
46 0
47 0
48 0
49 0
50 0
51 0
52 0
53 0
54 0
55 0
56 0
57 0
58 0
59 0
60 0
61 1
62 0
63 1
64 0
65 0
66 0
67 0
68 0
69 0
70 0
71 1


==> plot-data/stratBuckets-s.txt <==
1 10005
2 2048
3 3610
4 3837
5 3335
6 2932
7 1674
8 962
9 593
10 367
11 198
12 192
13 148
14 94
15 53
16 79
17 108
18 38
19 58
20 64
21 62
22 43
23 16
24 28
25 16
26 10
27 30
28 28
29 35
30 42
31 33
32 30
33 19
34 19
35 30
36 36
37 52
38 75
39 86
40 95
41 92
42 81
43 33
44 50
45 53
46 49
47 60
48 105
49 94
50 91
51 83
52 71
53 52
54 65
55 51
56 82
57 118
58 130
59 84
60 70
61 90
62 86
63 56
64 46
65 96
66 84
67 80
68 81
69 72
70 65
71 63
72 38
73 34
74 56
75 60
76 57
77 50
78 39
79 34
80 42
81 34
82 27
83 22
84 44
85 28
86 29
87 26
88 16
89 23
90 14
91 14
92 16
93 14
94 13
95 7
96 7
97 15
98 1
99 7
100 1
101 2
102 4
103 4
104 2
105 8
106 2
107 3
108 1
109 0
110 1
111 0
112 0
113 0
114 1
115 1
116 0
117 0
118 0
119 0
120 0
121 1


==> plot-data/stratCacheBuckets-s.txt <==
1 33127
2 813
3 182
4 15
5 0
6 0
7 0
8 0
9 0
10 0
11 0
12 0
13 0
14 0
15 0
16 0
17 0
18 0
19 0
20 0
21 0
22 0
23 0
24 0
25 0
26 0
27 0
28 0
29 0
30 0
31 5
32 0
33 0
34 0
35 0
36 0
37 0
38 0
39 0
40 0
41 0
42 0
43 0
44 0
45 0
46 0
47 0
48 0
49 0
50 0
51 0
52 0
53 0
54 0
55 0
56 0
57 0
58 0
59 0
60 0
61 0
62 0
63 0
64 0
65 0
66 0
67 0
68 0
69 0
70 0
71 0
72 0
73 0
74 0
75 0
76 0
77 0
78 0
79 0
80 0
81 0
82 0
83 0
84 0
85 0
86 0
87 0
88 0
89 0
90 0
91 1

